FCBench: Cross-Domain Benchmarking of Lossless Compression for Floating-Point Data

While both the database and high-performance computing (HPC) communities utilize lossless compression methods to minimize floating-point data size, a disconnect persists between them. Each community designs and assesses methods in a domain-specific manner, making it unclear if HPC compression techniques can benefit database applications or vice versa. With the HPC community increasingly leaning towards in-situ analysis and visualization, more floating-point data from scientific simulations are being stored in databases like Key-Value Stores and queried using in-memory retrieval paradigms. This trend underscores the urgent need for a collective study of these compression methods' strengths and limitations, not only based on their performance in compressing data from various domains but also on their runtime characteristics. Our study extensively evaluates the performance of eight CPU-based and five GPU-based compression methods developed by both communities, using 33 real-world datasets assembled in the Floating-point Compressor Benchmark (FCBench). Additionally, we utilize the roofline model to profile their runtime bottlenecks. Our goal is to offer insights into these compression methods that could assist researchers in selecting existing methods or developing new ones for integrated database and HPC applications.

==> mpl/memfootp.tsv <==
GFC bytes	GFC data	GFC comp kbytes	GFC mem to input	GFC decomp kbytes	GFC d-c ratio	MFC bytes	MFC data	MFC comp kbytes	MFC mem to input	MFC decomp kbytes	MFC d-c ratio	SPDP bytes	SPDP data	SPDP comp kbytes	SPDP mem to input	bitshuffle bytes	bitshuffle data	bitshuffle comp kbytes	bitshuffle mem to input	buff bytes	buff data	buff comp kbytes	buff comp kbytes	fpzip bytes	fpzip data	fpzip comp kbytes	fpzip mem to input	influxdb 	ndzip bytes	ndzip data	ndzip comp kbytes	ndzip mem to input	ndzip decomp kbytes	ndzip d-c ratio	nvbench 	pFPC bytes	pFPC data	pFPC comp kbytes	pFPC c	pFPC decomp kbytes	pFPC d-c ratio
266389432	/home/cc/data/msg_bt_f64	607808	2.34	607684	1.00	266389432	/home/cc/data/msg_bt_f64	592472	2.28	592616	1.00	266389432	/home/cc/data/msg_bt_f64	19052	7%	266389432	msg_bt_f64	1040852	4.00	266389432	/home/cc/data//msg_bt_f64	1297600	4.99	266389432	/home/cc/data/msg_bt_f64	1780936	6.85		266389432	/home/cc/data/msg_bt_f64	503336	1.93	504692	1.00		266389432	/home/cc/data/msg_bt_f64	148220	0.57	148352	1.00
141840000	/home/cc/data/num_brain_f64	374528	2.70	374832	1.00	141840000	/home/cc/data/num_brain_f64	360608	2.60	360472	1.00	141840000	/home/cc/data/num_brain_f64	19028	14%	141840000	num_brain_f64	1042592	7.53	141840000	/home/cc/data//num_brain_f64	623868	4.50	141840000	/home/cc/data/num_brain_f64	915628	6.61		141840000	/home/cc/data/num_brain_f64	271076	1.96	270068	1.00		141840000	/home/cc/data/num_brain_f64	148748	1.07	148840	1.00
159504744	/home/cc/data/num_control_f64	418920	2.69	418524	1.00	159504744	/home/cc/data/num_control_f64	401556	2.58	401732	1.00	159504744	/home/cc/data/num_control_f64	19228	12%	159504744	num_control_f64	577308	3.71	159504744	/home/cc/data//num_control_f64	698592	4.48	159504744	/home/cc/data/num_control_f64	977640	6.28		159504744	/home/cc/data/num_control_f64	310012	1.99	309960	1.00		159504744	/home/cc/data/num_control_f64	149556	0.96	149644	1.00
94281728	/home/cc/data/rsim_f32	272260	2.96	272268	1.00	94281728	/home/cc/data/rsim_f32	258036	2.80	258104	1.00	94281728	/home/cc/data/rsim_f32	19068	21%	94281728	rsim_f32	650052	7.06	94281728	/home/cc/data//rsim_f32	701136	7.62	94281728	/home/cc/data/rsim_f32	380640	4.13		94281728	/home/cc/data/rsim_f32	151100	1.64	151056	1.00		94281728	/home/cc/data/rsim_f32	149376	1.62	149372	1.00
67108864	/home/cc/data/turbulence_f32	237784	3.63	237648	1.00	548458560	/home/cc/data/astro_mhd_f64	706732	1.32	706440	1.00	548458560	/home/cc/data/astro_mhd_f64	19028	4%	548458560	astro_mhd_f64	381292	0.71	548458560	/home/cc/data//astro_mhd_f64	2498892	4.67	548458560	/home/cc/data/astro_mhd_f64	1136708	2.12		548458560	/home/cc/data/astro_mhd_f64	592016	1.11	592312	1.00		548458560	/home/cc/data/astro_mhd_f64	143484	0.27	143568	1.00
536870912	/home/cc/data/wave_f32	1145936	2.19	1145980	1.00	671088640	/home/cc/data/astro_pt_f64	1295908	1.98	1295964	1.00	671088640	/home/cc/data/astro_pt_f64	19024	3%	671088640	astro_pt_f64	1693640	2.58	671088640	/home/cc/data//astro_pt_f64	2953872	4.51	671088640	/home/cc/data/astro_pt_f64	1860684	2.84		671088640	/home/cc/data/astro_pt_f64	1129484	1.72	1129228	1.00		671088640	/home/cc/data/astro_pt_f64	148036	0.23	147900	1.00
100000000	/home/cc/data/h3d_temp_f32	306264	3.14	306472	1.00	4294967296	/home/cc/data/miranda3d_f32	7104508	1.69	7104436	1.00	4294967296	/home/cc/data/miranda3d_f32	19048	0%	4294967296	miranda3d_f32	2554336	0.61	4294967296	/home/cc/data//miranda3d_f32	29102572	6.94	4294967296	/home/cc/data/miranda3d_f32	10306436	2.46		4294967296	/home/cc/data/miranda3d_f32	6489408	1.55	6492664	1.00		4294967296	/home/cc/data/miranda3d_f32	148872	0.04	149004	1.00
11625304	/home/cc/data/citytemp_f32	128216	11.29	128340	1.00	67108864	/home/cc/data/turbulence_f32	227080	3.46	226908	1.00	67108864	/home/cc/data/turbulence_f32	19000	29%	67108864	turbulence_f32	296272	4.52	67108864	/home/cc/data//turbulence_f32	472044	7.20	67108864	/home/cc/data/turbulence_f32	180844	2.76		67108864	/home/cc/data/turbulence_f32	130296	1.99	131860	1.01		67108864	/home/cc/data/turbulence_f32	149540	2.28	149452	1.00
307452800	/home/cc/data/ts_gas_f32	665856	2.22	665660	1.00	536870912	/home/cc/data/wave_f32	999916	1.91	999872	1.00	536870912	/home/cc/data/wave_f32	19004	4%	536870912	wave_f32	2022024	3.86	536870912	/home/cc/data//wave_f32	3625712	6.92	536870912	/home/cc/data/wave_f32	1189008	2.27		536870912	/home/cc/data/wave_f32	799892	1.53	799012	1.00		536870912	/home/cc/data/wave_f32	148728	0.28	148716	1.00
334383168	/home/cc/data/phone_gyro_f64	755228	2.31	755064	1.00	100000000	/home/cc/data/h3d_temp_f32	268380	2.75	268328	1.00	100000000	/home/cc/data/h3d_temp_f32	19060	20%	100000000	h3d_temp_f32	399816	4.09	11625304	/home/cc/data//citytemp_f32	101868	8.97	100000000	/home/cc/data/h3d_temp_f32	198648	2.03		100000000	/home/cc/data/h3d_temp_f32	209224	2.14	210712	1.01		100000000	/home/cc/data/h3d_temp_f32	150032	1.54	150176	1.00
272339200	/home/cc/data/wesad_chest_f64	626580	2.36	626856	1.00	11625304	/home/cc/data/citytemp_f32	125208	11.03	125044	1.00	11625304	/home/cc/data/citytemp_f32	19052	168%	11625304	citytemp_f32	96208	8.47	307452800	/home/cc/data//ts_gas_f32	2228444	7.42	11625304	/home/cc/data/citytemp_f32	79028	6.96		11625304	/home/cc/data/citytemp_f32	33152	2.92	32532	0.98		11625304	/home/cc/data/citytemp_f32	148948	13.12	148860	1.00
423980536	/home/cc/data/solar_wind_f32	951284	2.30	951160	1.00	307452800	/home/cc/data/ts_gas_f32	604060	2.01	603980	1.00	307452800	/home/cc/data/ts_gas_f32	19068	6%	307452800	ts_gas_f32	1155140	3.85	334383168	/home/cc/data//phone_gyro_f64	1479404	4.53	307452800	/home/cc/data/ts_gas_f32	1807532	6.02		307452800	/home/cc/data/ts_gas_f32	517060	1.72	516440	1.00		307452800	/home/cc/data/ts_gas_f32	149224	0.50	149200	1.00
225000000	/home/cc/data/acs_wht_f32	507516	2.31	507456	1.00	334383168	/home/cc/data/phone_gyro_f64	706164	2.16	706364	1.00	334383168	/home/cc/data/phone_gyro_f64	19076	6%	334383168	phone_gyro_f64	1294768	3.97	272339200	/home/cc/data//wesad_chest_f64	1210016	4.55	334383168	/home/cc/data/phone_gyro_f64	1835208	5.62		334383168	/home/cc/data/phone_gyro_f64	667996	2.05	667840	1.00		334383168	/home/cc/data/phone_gyro_f64	149688	0.46	149656	1.00
536870912	/home/cc/data/hdr_night_f32	1129608	2.15	1129688	1.00	272339200	/home/cc/data/wesad_chest_f64	499272	1.88	499244	1.00	272339200	/home/cc/data/wesad_chest_f64	19056	7%	272339200	wesad_chest_f64	953320	3.58	1810997760	/home/cc/data//jane_street_f64	8184392	4.63	272339200	/home/cc/data/wesad_chest_f64	1316696	4.95		272339200	/home/cc/data/wesad_chest_f64	546972	2.06	546980	1.00		272339200	/home/cc/data/wesad_chest_f64	149200	0.56	149228	1.00
108924760	/home/cc/data/hst_wfc3_uvis_f32	284144	2.67	284148	1.00	1810997760	/home/cc/data/jane_street_f64	3491876	1.97	3491824	1.00	1810997760	/home/cc/data/jane_street_f64	19048	1%	1810997760	jane_street_f64	7062392	3.99	713943216	/home/cc/data//nyc_taxi2015_f64	3360396	4.82	1810997760	/home/cc/data/jane_street_f64	7280760	4.12		1810997760	/home/cc/data/jane_street_f64	3407056	1.93	3409256	1.00		1810997760	/home/cc/data/jane_street_f64	149512	0.08	149408	1.00
24015312	/home/cc/data/hst_wfc3_ir_f32	147768	6.30	147660	1.00	713943216	/home/cc/data/nyc_taxi2015_f64	1437648	2.06	1437612	1.00	713943216	/home/cc/data/nyc_taxi2015_f64	19048	3%	713943216	nyc_taxi2015_f64	2625800	3.77	886619664	/home/cc/data//spain_gas_price_f64	3874084	4.47	713943216	/home/cc/data/nyc_taxi2015_f64	3090920	4.43		713943216	/home/cc/data/nyc_taxi2015_f64	1409412	2.02	1409416	1.00		713943216	/home/cc/data/nyc_taxi2015_f64	148652	0.21	148624	1.00
164989536	/home/cc/data/spitzer_irac_f32	405540	2.52	405624	1.00	886619664	/home/cc/data/spain_gas_price_f64	1690728	1.95	1690596	1.00	886619664	/home/cc/data/spain_gas_price_f64	19024	2%	886619664	spain_gas_price_f64	3292764	3.80	423980536	/home/cc/data//solar_wind_f32	3149116	7.61	886619664	/home/cc/data/spain_gas_price_f64	4494568	5.19		886619664	/home/cc/data/spain_gas_price_f64	1746664	2.02	1746592	1.00		886619664	/home/cc/data/spain_gas_price_f64	108804	0.13	108792	1.00
169082880	/home/cc/data/jw_mirimage_f32	428812	2.60	429076	1.00	423980536	/home/cc/data/solar_wind_f32	913512	2.21	913372	1.00	423980536	/home/cc/data/solar_wind_f32	19076	5%	423980536	solar_wind_f32	1656080	4.00	225000000	/home/cc/data//acs_wht_f32	1625232	7.40	423980536	/home/cc/data/solar_wind_f32	1752240	4.23		423980536	/home/cc/data/solar_wind_f32	842284	2.03	842396	1.00		423980536	/home/cc/data/solar_wind_f32	150152	0.36	150180	1.00
120000000	/home/cc/data/tpch_order_f64	335752	2.87	335784	1.00	225000000	/home/cc/data/acs_wht_f32	472580	2.15	472356	1.00	225000000	/home/cc/data/acs_wht_f32	19068	9%	225000000	acs_wht_f32	852416	3.88	536870912	/home/cc/data//hdr_night_f32	3920880	7.48	225000000	/home/cc/data/acs_wht_f32	839040	3.82		225000000	/home/cc/data/acs_wht_f32	380936	1.73	381760	1.00		225000000	/home/cc/data/acs_wht_f32	148552	0.68	148548	1.00
172803480	/home/cc/data/tpcds_catalog_f32	451016	2.67	450608	1.00	536870912	/home/cc/data/hdr_night_f32	832692	1.59	832496	1.00	536870912	/home/cc/data/hdr_night_f32	18972	4%	536870912	hdr_night_f32	1791724	3.42	843454592	/home/cc/data//hdr_palermo_f32	5770588	7.01	536870912	/home/cc/data/hdr_night_f32	2473780	4.72		536870912	/home/cc/data/hdr_night_f32	1015132	1.94	1015968	1.00		536870912	/home/cc/data/hdr_night_f32	149432	0.29	149428	1.00
276515952	/home/cc/data/tpcds_store_f32	652144	2.42	652248	1.00	843454592	/home/cc/data/hdr_palermo_f32	1150672	1.40	1150820	1.00	843454592	/home/cc/data/hdr_palermo_f32	19076	2%	843454592	hdr_palermo_f32	2728072	3.31	108924760	/home/cc/data//hst_wfc3_uvis_f32	772812	7.27	843454592	/home/cc/data/hdr_palermo_f32	3146832	3.82		843454592	/home/cc/data/hdr_palermo_f32	1451316	1.76	1452100	1.00		843454592	/home/cc/data/hdr_palermo_f32	149124	0.18	149152	1.00
86354820	/home/cc/data/tpcds_web_f32	279132	3.31	278868	1.00	108924760	/home/cc/data/hst_wfc3_uvis_f32	272076	2.56	272172	1.00	108924760	/home/cc/data/hst_wfc3_uvis_f32	19024	18%	108924760	hst_wfc3_uvis_f32	423988	3.99	24015312	/home/cc/data//hst_wfc3_ir_f32	176904	7.54	108924760	/home/cc/data/hst_wfc3_uvis_f32	412824	3.88		108924760	/home/cc/data/hst_wfc3_uvis_f32	181864	1.71	181480	1.00		108924760	/home/cc/data/hst_wfc3_uvis_f32	148452	1.40	148444	1.00
						24015312	/home/cc/data/hst_wfc3_ir_f32	141540	6.04	141552	1.00	24015312	/home/cc/data/hst_wfc3_ir_f32	18996	81%	24015312	hst_wfc3_ir_f32	156044	6.65	164989536	/home/cc/data//spitzer_irac_f32	942288	5.85	24015312	/home/cc/data/hst_wfc3_ir_f32	95872	4.09		24015312	/home/cc/data/hst_wfc3_ir_f32	49672	2.12	50064	1.01		24015312	/home/cc/data/hst_wfc3_ir_f32	148136	6.32	148088	1.00
						164989536	/home/cc/data/spitzer_irac_f32	386072	2.40	385948	1.00	164989536	/home/cc/data/spitzer_irac_f32	19072	12%	164989536	spitzer_irac_f32	645024	4.00	1335668264	/home/cc/data//g24_78_usb2_f32	9135224	7.00	164989536	/home/cc/data/spitzer_irac_f32	709852	4.41		164989536	/home/cc/data/spitzer_irac_f32	297396	1.85	297752	1.00		164989536	/home/cc/data/spitzer_irac_f32	149152	0.93	149344	1.00
						1335668264	/home/cc/data/g24_78_usb2_f32	2591712	1.99	2592196	1.00	1335668264	/home/cc/data/g24_78_usb2_f32	19144	1%	1335668264	g24_78_usb2_f32	5108924	3.92	169082880	/home/cc/data//jw_mirimage_f32	1264048	7.66	1335668264	/home/cc/data/g24_78_usb2_f32	3778092	2.90		1335668264	/home/cc/data/g24_78_usb2_f32	2517180	1.93	2518072	1.00		1335668264	/home/cc/data/g24_78_usb2_f32	149964	0.11	149872	1.00
						169082880	/home/cc/data/jw_mirimage_f32	394556	2.39	394236	1.00	169082880	/home/cc/data/jw_mirimage_f32	19060	12%	169082880	jw_mirimage_f32	667072	4.04	120000000	/home/cc/data//tpch_order_f64	561472	4.79	169082880	/home/cc/data/jw_mirimage_f32	456380	2.76		169082880	/home/cc/data/jw_mirimage_f32	308364	1.87	309784	1.00		169082880	/home/cc/data/jw_mirimage_f32	149360	0.90	149172	1.00
						120000000	/home/cc/data/tpch_order_f64	326780	2.79	326748	1.00	120000000	/home/cc/data/tpch_order_f64	19024	16%	120000000	tpch_order_f64	484920	4.14	789920928	/home/cc/data//tpcxbb_store_f64	3608960	4.68	120000000	/home/cc/data/tpch_order_f64	806720	6.88		120000000	/home/cc/data/tpch_order_f64	236108	2.01	236752	1.00		120000000	/home/cc/data/tpch_order_f64	149544	1.28	149680	1.00
						789920928	/home/cc/data/tpcxbb_store_f64	1600072	2.07	1600128	1.00	789920928	/home/cc/data/tpcxbb_store_f64	18952	2%	789920928	tpcxbb_store_f64	2878600	3.73	986782680	/home/cc/data//tpcxbb_web_f64	4522056	4.69	789920928	/home/cc/data/tpcxbb_store_f64	3310792	4.29		789920928	/home/cc/data/tpcxbb_store_f64	1557712	2.02	1557708	1.00		789920928	/home/cc/data/tpcxbb_store_f64	149112	0.19	149108	1.00
						986782680	/home/cc/data/tpcxbb_web_f64	1972560	2.05	1972548	1.00	986782680	/home/cc/data/tpcxbb_web_f64	19052	2%	986782680	tpcxbb_web_f64	3595040	3.73	959776816	/home/cc/data//tpch_lineitem_f32	6946676	7.41	986782680	/home/cc/data/tpcxbb_web_f64	4867380	5.05		986782680	/home/cc/data/tpcxbb_web_f64	1941964	2.02	1942268	1.00		986782680	/home/cc/data/tpcxbb_web_f64	148960	0.15	149108	1.00
						959776816	/home/cc/data/tpch_lineitem_f32	1971168	2.10	1971216	1.00	959776816	/home/cc/data/tpch_lineitem_f32	19028	2%	959776816	tpch_lineitem_f32	3570024	3.81	172803480	/home/cc/data//tpcds_catalog_f32	1244360	7.37	959776816	/home/cc/data/tpch_lineitem_f32	4836488	5.16		959776816	/home/cc/data/tpch_lineitem_f32	1888848	2.02	1888592	1.00		959776816	/home/cc/data/tpch_lineitem_f32	145664	0.16	145640	1.00
						172803480	/home/cc/data/tpcds_catalog_f32	437208	2.59	437108	1.00	172803480	/home/cc/data/tpcds_catalog_f32	19016	11%	172803480	tpcds_catalog_f32	702724	4.16	276515952	/home/cc/data//tpcds_store_f32	1898436	7.03	172803480	/home/cc/data/tpcds_catalog_f32	757500	4.49		172803480	/home/cc/data/tpcds_catalog_f32	351840	2.08	351808	1.00		172803480	/home/cc/data/tpcds_catalog_f32	149792	0.89	149928	1.00
						276515952	/home/cc/data/tpcds_store_f32	636944	2.36	636708	1.00	276515952	/home/cc/data/tpcds_store_f32	19160	7%	276515952	tpcds_store_f32	1099492	4.07	86354820	/home/cc/data//tpcds_web_f32	626776	7.43	276515952	/home/cc/data/tpcds_store_f32	1319884	4.89		276515952	/home/cc/data/tpcds_store_f32	554084	2.05	554228	1.00		276515952	/home/cc/data/tpcds_store_f32	149792	0.55	149812	1.00
						86354820	/home/cc/data/tpcds_web_f32	271248	3.22	271092	1.00	86354820	/home/cc/data/tpcds_web_f32	18964	22%									86354820	/home/cc/data/tpcds_web_f32	379340	4.50		86354820	/home/cc/data/tpcds_web_f32	182876	2.17	182704	1.00		86354820	/home/cc/data/tpcds_web_f32	149880	1.78	149692	1.00
